A circumbinary protoplanetary disc in a polar configuration

Nearly all young stars are initially surrounded by `protoplanetary' discs of gas and dust, and in the case of single stars at least 30\% of these discs go on to form planets. The process of protoplanetary disc formation can result in initial misalignments, where the disc orbital plane is different to the stellar equator in single star systems, or to the binary orbital plane in systems with two stars. A quirk of the dynamics means that initially misaligned `circumbinary' discs -- those that surround two stars -- are predicted to evolve to one of two possible stable configurations, one where the disc and binary orbital planes are coplanar, and one where they are perpendicular (a `polar' configuration). Prior work has found coplanar circumbinary discs, but no polar examples were known until now. Here we report the first discovery of a protoplanetary circumbinary disc in the polar configuration, supporting the predictions that such discs should exist. The disc shows some characteristics that are similar to discs around single stars, and that are attributed to dust growth. Thus, the first stages of planet formation appear able to proceed in polar circumbinary discs.

==> abstract.txt <==
The circumbinary planets found to date by the transit method have orbits that are well-aligned with the binary orbital plane. Misaligned circumbinary planets could exist and remain undiscovered because they are much harder to detect. The gas and dust rich discs in which planets form are initially present around nearly all young stars, but there has previously been no evidence of circumbinary discs that could form misaligned planets. Here we report the discovery of a strongly misaligned circumbinary disc that has properties similar to other planet-forming discs. Torques from the binary have forced this disc to a polar configuration that is stable, providing the first evidence that misaligned circumbinary discs in this configuration exist and can survive long enough to form misaligned planets. The existence of planets on polar orbits could mean that that the occurrence rate of circumbinary planets is higher than for single stars.

